Physics-Based Damage-Aware Manipulation Strategy Planning Using Scene Dynamics Anticipation

We present a damage-aware planning approach which determines the best sequence to manipulate a number of objects in a scene. This works on task-planning level, abstracts from motion planning and anticipates the dynamics of the scene using a physics simulation. Instead of avoiding interaction with the environment, we take unintended motion of other objects into account and plan manipulation sequences which minimize the potential damage. Our method can also be used as a validation measure to judge planned motions for their feasibility in terms of damage avoidance. We evaluate our approach on one industrial scenario (autonomous container unloading) and one retail scenario (shelf replenishment).

==> histogram_scene1_first.csv <==
3-2-0-1 12
2-3-0-1 7
3-0-2-1 6
2-3-1-0 1


==> histogram_scene2a_first.csv <==
1-3-2-0 11
1-0-2-3 6
1-0-3-2 5
0-1-3-2 1
1-2-0-3 1
2-1-0-3 1


==> histogram_scene3_first.csv <==
1-0-2-3	8
1-0-3-2	7
1-3-0-2	4
3-1-0-2	3
1-2-0-3	1
2-0-3-1	1
3-2-1-0	1


==> histogram_scene4_first.csv <==
2-0-1-3 12
2-1-0-3 6
0-2-3-1 1
1-0-2-3 1
1-2-0-3 1
2-0-3-1 1
3-0-1-2 1
3-1-0-2 1
3-1-2-0 1

